Kullback-Leibler Approximation for Probability Measures on Infinite Dimensional Spaces

In a variety of applications it is important to extract information from a probability measure $\mu$ on an infinite dimensional space. Examples include the Bayesian approach to inverse problems and possibly conditioned) continuous time Markov processes. It may then be of interest to find a measure $\nu$, from within a simple class of measures, which approximates $\mu$. This problem is studied in the case where the Kullback-Leibler divergence is employed to measure the quality of the approximation. A calculus of variations viewpoint is adopted and the particular case where $\nu$ is chosen from the set of Gaussian measures is studied in detail. Basic existence and uniqueness theorems are established, together with properties of minimising sequences. Furthermore, parameterisation of the class of Gaussians through the mean and inverse covariance is introduced, the need for regularisation is explained, and a regularised minimisation is studied in detail. The calculus of variations framework resulting from this work provides the appropriate underpinning for computational algorithms.

==> DW.txt <==
1 0.790123456790124
2 0.7417515625
3 0.695370679012346
4 0.650935204475309
5 0.6084
6 0.567720389660494
7 0.528852160493827
8 0.4917515625
9 0.456375308641976
10 0.422680574845679
11 0.390625
12 0.36016668595679
13 0.331264197530864
14 0.3038765625
15 0.277963271604938
16 0.253484278549383
17 0.2304
18 0.20867131558642
19 0.188259567901235
20 0.1691265625
21 0.151234567901235
22 0.13454631558642
23 0.119025
24 0.104634278549383
25 0.0913382716049382
26 0.0791015625
27 0.0678891975308643
28 0.0576666859567901
29 0.0484
30 0.040055574845679
31 0.0326003086419754
32 0.0260015625
33 0.0202271604938271
34 0.0152453896604938
35 0.011025
36 0.00753520447530863
37 0.00474567901234568
38 0.0026265625
39 0.00114845679012346
40 0.000282426697530863
41 0
42 0.000273167438271606
43 0.00107438271604938
44 0.0023765625
45 0.00415308641975308
46 0.00637779706790124
47 0.00902499999999999
48 0.0120694637345679
49 0.0154864197530864
50 0.0192515625
51 0.023341049382716
52 0.0277315007716049
53 0.0324
54 0.0373240933641975
55 0.0424817901234568
56 0.0478515625
57 0.0534123456790124
58 0.059143537808642
59 0.065025
60 0.0710370563271605
61 0.0771604938271605
62 0.0833765625
63 0.089666975308642
64 0.0960139081790123
65 0.1024
66 0.108808352623457
67 0.115222530864198
68 0.1216265625
69 0.128004938271605
70 0.134342611882716
71 0.140625
72 0.146837982253086
73 0.152967901234568
74 0.1590015625
75 0.164926234567901
76 0.170729648919753
77 0.1764
78 0.181925945216049
79 0.187296604938272
80 0.1925015625
81 0.197530864197531
82 0.202375019290123
83 0.207025
84 0.211472241512346
85 0.215708641975309
86 0.2197265625
87 0.223518827160494
88 0.227078722993827
89 0.2304
90 0.233476871141975
91 0.236304012345679
92 0.2388765625
93 0.24119012345679
94 0.243240760030864
95 0.245025
96 0.246539834104938
97 0.247782716049383
98 0.2487515625
99 0.24944475308642
100 0.249861130401235
101 0.25
102 0.249861130401235
103 0.24944475308642
104 0.2487515625
105 0.247782716049383
106 0.246539834104938
107 0.245025
108 0.243240760030864
109 0.24119012345679
110 0.2388765625
111 0.236304012345679
112 0.233476871141975
113 0.2304
114 0.227078722993827
115 0.223518827160494
116 0.2197265625
117 0.215708641975309
118 0.211472241512346
119 0.207025
120 0.202375019290123
121 0.197530864197531
122 0.1925015625
123 0.187296604938272
124 0.181925945216049
125 0.1764
126 0.170729648919753
127 0.164926234567901
128 0.1590015625
129 0.152967901234568
130 0.146837982253086
131 0.140625
132 0.134342611882716
133 0.128004938271605
134 0.1216265625
135 0.115222530864198
136 0.108808352623457
137 0.1024
138 0.0960139081790123
139 0.089666975308642
140 0.0833765625
141 0.0771604938271605
142 0.0710370563271605
143 0.065025
144 0.059143537808642
145 0.0534123456790124
146 0.0478515625
147 0.0424817901234568
148 0.0373240933641975
149 0.0324
150 0.0277315007716049
151 0.023341049382716
152 0.0192515625
153 0.0154864197530864
154 0.0120694637345679
155 0.00902499999999999
156 0.00637779706790124
157 0.00415308641975308
158 0.0023765625
159 0.00107438271604938
160 0.000273167438271606
161 0
162 0.000282426697530863
163 0.00114845679012346
164 0.0026265625
165 0.00474567901234568
166 0.00753520447530863
167 0.011025
168 0.0152453896604938
169 0.0202271604938271
170 0.0260015625
171 0.0326003086419754
172 0.040055574845679
173 0.0484
174 0.0576666859567901
175 0.0678891975308643
176 0.0791015625
177 0.0913382716049382
178 0.104634278549383
179 0.119025
180 0.13454631558642
181 0.151234567901235
182 0.1691265625
183 0.188259567901235
184 0.20867131558642
185 0.2304
186 0.253484278549383
187 0.277963271604938
188 0.3038765625
189 0.331264197530864
190 0.36016668595679
191 0.390625
192 0.422680574845679
193 0.456375308641976
194 0.4917515625
195 0.528852160493827
196 0.567720389660494
197 0.6084
198 0.650935204475309
199 0.695370679012346
200 0.7417515625
201 0.790123456790124

